Efficiency of ETA Prediction

Modern mobile applications such as navigation services and ride-sharing platforms rely heavily on geospatial technologies, most critically predictions of the time required for a vehicle to traverse a particular route, or the so-called estimated time of arrival (ETA). There are various methods used in practice, which differ in terms of the geographic granularity at which the predictive model is trained -- e.g., segment-based methods predict travel time at the level of road segments (or a combination of several adjacent road segments) and then aggregate across the route, whereas route-based methods use generic information about the trip, such as origin and destination, to predict travel time. Though various forms of these methods have been developed, there has been no rigorous theoretical comparison regarding their accuracies, and empirical studies have, in many cases, drawn opposite conclusions. We provide the first theoretical analysis of the predictive accuracy of various ETA prediction methods and argue that maintaining a segment-level architecture in predicting travel time is often of first-order importance. Our work highlights that the accuracy of ETA prediction is driven not just by the sophistication of the model but also by the spatial granularity at which those methods are applied.

==> data/ratio_beta_0.3_cov_3.txt <==
grid_size alpha ratio_opt ratio_lb
10	0.5	0.997614496	0.912288384
15	0.5	0.998294027	0.96052775
20	0.5	0.998265939	0.900551415
25	0.5	0.999445029	0.944136037
30	0.5	0.99870351	0.935953455
10	1.0	0.993100366	0.801901926
15	1.0	0.997186759	0.833117494
20	1.0	0.994327093	0.712023475
25	1.0	0.997414499	0.771320911
30	1.0	0.995472145	0.780548514
10	1.5	0.987455924	0.672803209
15	1.5	0.993898174	0.5956949
20	1.5	0.993522062	0.582423085
25	1.5	0.995667806	0.490497862
30	1.5	0.995664174	0.501168742
10	2.0	0.987296652	0.556114405
15	2.0	0.990037539	0.500502674
20	2.0	0.991418982	0.469409559
25	2.0	0.991836694	0.415285763
30	2.0	0.993245815	0.420266274
10	2.5	0.984306305	0.52181374
15	2.5	0.988432784	0.491730757
20	2.5	0.990975294	0.451638184
25	2.5	0.992290834	0.420886778
30	2.5	0.993186434	0.447823161
10	3.0	0.984812652	0.51562311
15	3.0	0.988840893	0.506668966
20	3.0	0.990730945	0.463750237
25	3.0	0.992386644	0.419661434
30	3.0	0.993283261	0.447582067
10	3.5	0.984535416	0.514800212
15	3.5	0.988805398	0.506355054
20	3.5	0.99081769	0.465391802
25	3.5	0.992407359	0.420576248
30	3.5	0.993340365	0.44863214
10	4.0	0.98466813	0.512723415
15	4.0	0.988788487	0.506968495
20	4.0	0.990869701	0.46569572
25	4.0	0.992410885	0.421178389
30	4.0	0.993241786	0.448545938

==> data/ratio_beta_0.3_cov_4.txt <==
grid_size alpha ratio_opt ratio_lb
10 1.0 0.981116064 0.291555769
15 1.0 0.991348592 0.384401601
20 1.0 0.985573128 0.174532455
25 1.0 0.993840822 0.34336105
30 1.0 0.989916292 0.225191189
10 2.0 0.957785682 0.001794275
15 2.0 0.96763083 0.002587106
20 2.0 0.973730371 0.000868901
25 2.0 0.976729555 7.66304E-06
30 2.0 0.979458274 0.000625738
10 3.0 0.968216583 0.001160741
15 3.0 0.979244419 0.001950729
20 3.0 0.984746099 0.000761872
25 3.0 0.988382202 6.98031E-06
30 3.0 0.99014395 0.000604713
10 4.0 0.973986932 0.001131554
15 4.0 0.980939106 0.001928903
20 4.0 0.985744258 0.000759985
25 4.0 0.988997292 6.96492E-06
30 4.0 0.990543469 0.000605933

==> data/ratio_beta_0.3_cov_5.txt <==
grid_size alpha ratio_seg_opt ratio_partial_opt ratio_opt ratio_lb
10	1.0	0.652170356	0.645476771	0.546147288	0.161736396
15	1.0	0.628661243	0.624851545	0.558566951	0.207135603
20	1.0	0.403755289	0.397466355	0.282244796	0.050384821
25	1.0	0.5047259	0.498567645	0.415797497	0.144679552
30	1.0	0.349388844	0.346332649	0.262654331	0.057167397
10	2.0	0.583522985	0.527431434	0.237692249	7.24702E-06
15	2.0	0.524798392	0.468895118	0.162891834	0.000132847
20	2.0	0.481147874	0.415864487	0.113856265	1.17266E-06
25	2.0	0.42595802	0.362951011	0.085981935	5.55652E-07
30	2.0	0.400738049	0.340463602	0.06998256	7.50438E-06
10	3.0	0.855680113	0.659265734	0.190701004	3.98038E-06
15	3.0	0.89221347	0.648490239	0.138706303	8.09802E-05
20	3.0	0.91739712	0.621559681	0.111567549	8.50131E-07
25	3.0	0.925272202	0.572988956	0.089307544	4.27858E-07
30	3.0	0.935256748	0.59484177	0.074924552	6.18873E-06
10	4.0	0.982510799	0.712714458	0.201500019	3.77525E-06
15	4.0	0.99168977	0.6897689	0.143614763	7.98673E-05
20	4.0	0.995399493	0.652020397	0.114451497	8.42733E-07
25	4.0	0.9966975	0.594182013	0.09154491	4.25723E-07
30	4.0	0.997668008	0.614118423	0.076549836	6.15982E-06

==> data/ratio_beta_1.0_cov_3.txt <==
grid_size alpha ratio_opt ratio_lb
10	0.5	0.999474989	0.973984576
15	0.5	0.999082784	0.962636497
20	0.5	0.999822888	0.975001386
25	0.5	0.999725401	0.967214133
30	0.5	0.999559837	0.958880485
10	1.0	0.997452706	0.90125858
15	1.0	0.998512334	0.88347383
20	1.0	0.998474306	0.846999749
25	1.0	0.999169418	0.881687193
30	1.0	0.998631347	0.844488207
10	1.5	0.993596075	0.707741566
15	1.5	0.994309082	0.703102658
20	1.5	0.994805047	0.672336155
25	1.5	0.994032208	0.639234518
30	1.5	0.99489187	0.654922876
10	2.0	0.984571269	0.611350978
15	2.0	0.987588904	0.589202195
20	2.0	0.988815779	0.579826795
25	2.0	0.98930089	0.573274847
30	2.0	0.990436043	0.553934508
10	2.5	0.978563265	0.614868241
15	2.5	0.982936404	0.584344793
20	2.5	0.985593014	0.570259308
25	2.5	0.987219767	0.560504897
30	2.5	0.988859321	0.554583008
10	3.0	0.978620331	0.616241099
15	3.0	0.982302195	0.589321951
20	3.0	0.98564598	0.576071676
25	3.0	0.987555873	0.564817961
30	3.0	0.988589746	0.554145958
10	3.5	0.97846609	0.614280102
15	3.5	0.981911549	0.585675227
20	3.5	0.985349049	0.573231482
25	3.5	0.987720696	0.565398716
30	3.5	0.988906349	0.55719438
10	4.0	0.977869854	0.614462798
15	4.0	0.981860155	0.585824103
20	4.0	0.985542748	0.575534434
25	4.0	0.987741233	0.565870695
30	4.0	0.988848817	0.556961549

==> data/ratio_beta_1.0_cov_4.txt <==
grid_size alpha ratio_opt ratio_lb
10 1.0 0.991324632 0.440426574
15 1.0 0.994590338 0.473809664
20 1.0 0.992605654 0.329773034
25 1.0 0.995567501 0.338070011
30 1.0 0.992687891 0.21501487
10 2.0 0.96067099 0.005699265
15 2.0 0.969943907 0.003015139
20 2.0 0.975674402 0.004562838
25 2.0 0.979941853 1.01101E-05
30 2.0 0.982313645 0.000868533
10 3.0 0.972633407 0.001185886
15 3.0 0.981482832 0.00237234
20 3.0 0.985850902 0.00087942
25 3.0 0.988758917 8.78723E-06
30 3.0 0.990568111 0.000767886
10 4.0 0.975537732 0.001153269
15 4.0 0.982743237 0.002337184
20 4.0 0.986720272 0.000874561
25 4.0 0.98936998 8.7693E-06
30 4.0 0.991156796 0.000770297

==> data/ratio_beta_1.0_cov_5.txt <==
grid_size alpha ratio_seg_opt ratio_partial_opt ratio_opt ratio_lb
10	1.0	0.891414334	0.890102141	0.838724509	0.377527341
15	1.0	0.861922275	0.859945601	0.803329872	0.382180845
20	1.0	0.649505518	0.647139718	0.582340037	0.190321229
25	1.0	0.7216734	0.720619742	0.656651291	0.226195021
30	1.0	0.520396455	0.519243033	0.446277888	0.094922544
10	2.0	0.676142303	0.627318748	0.306773797	0.001751373
15	2.0	0.6218862	0.56340096	0.193738702	0.000236492
20	2.0	0.572354224	0.507773791	0.147558533	0.000783793
25	2.0	0.577001292	0.501656076	0.107196148	1.47798E-06
30	2.0	0.551789377	0.480294282	0.09419397	1.55376E-05
10	3.0	0.918078048	0.740139998	0.221918504	6.51434E-06
15	3.0	0.944869905	0.731972948	0.164238089	0.000156815
20	3.0	0.955886149	0.721981574	0.131005255	1.58643E-06
25	3.0	0.963592512	0.710674742	0.106635478	1.30971E-06
30	3.0	0.969201145	0.710087698	0.091687489	1.25519E-05
10	4.0	0.990927754	0.777655767	0.227777351	6.32463E-06
15	4.0	0.995961623	0.755295161	0.16629395	0.000153453
20	4.0	0.997711421	0.740005392	0.133904979	1.58461E-06
25	4.0	0.998489378	0.729135888	0.108559561	1.34388E-06
30	4.0	0.998938498	0.72411663	0.093137542	1.25273E-05

==> data/results_beta_0.3_cov_3.txt <==
grid_size	alpha	seg_simple	seg_optimal	bayes_partial	bayes_optimal	route	lb
10	0.5	0.605310434	0.604843349	0.604797433	0.604273186	0.642958879	0.565442579
15	0.5	0.825997984	0.825881447	0.825881447	0.825256457	0.842921121	0.8085079
20	0.5	0.9159982	0.915377249	0.915377249	0.915244453	0.960708552	0.870506713
25	0.5	1.070509642	1.070299159	1.070292233	1.070268554	1.087426457	1.045544217
30	0.5	1.110830694	1.110366614	1.110342227	1.11026727	1.148448404	1.082084946
10	1.0	0.51966276	0.518615658	0.518384896	0.516655902	0.642958879	0.423784016
15	1.0	0.745834377	0.74505003	0.744926559	0.74461088	0.842921121	0.666540631
20	1.0	0.761418935	0.760003957	0.759631136	0.758948208	0.960708552	0.613913247
25	1.0	0.9733742	0.972660505	0.972478051	0.972249877	1.087426457	0.860609305
30	1.0	0.97358847	0.972103236	0.971865828	0.971617582	1.148448404	0.865988371
10	1.5	0.328646378	0.327190804	0.32615387	0.323164098	0.642958879	0.156534432
15	1.5	0.476502089	0.475716765	0.474846117	0.473843981	0.834803172	0.251525971
20	1.5	0.525688913	0.524633705	0.52386449	0.522866429	0.960708552	0.290927493
25	1.5	0.645075186	0.64425267	0.6436697	0.643189651	1.083582842	0.335712305
30	1.5	0.684752265	0.683928338	0.683357187	0.682865146	1.148448404	0.384736242
10	2.0	-0.020594775	-0.021463106	-0.023615169	-0.026147111	0.632543231	-0.27543063
15	2.0	0.050707886	0.049958871	0.048354781	0.046359548	0.834089865	-0.249885711
20	2.0	0.013159032	0.012528344	0.010840961	0.009416261	0.956019621	-0.315289039
25	2.0	0.08943483	0.088778723	0.087267625	0.085875001	1.079857242	-0.292218127
30	2.0	0.093116206	0.092464097	0.09132892	0.09017295	1.1452131	-0.283359254
10	2.5	-0.485071457	-0.48555843	-0.488543339	-0.49194119	0.620159592	-0.767555947
15	2.5	-0.511163209	-0.511460705	-0.513742848	-0.516216067	0.805302723	-0.819435835
20	2.5	-0.592067424	-0.59226078	-0.59420779	-0.596004596	0.929194312	-0.937276771
25	2.5	-0.627513888	-0.62765654	-0.629298467	-0.630874908	1.066031885	-1.003348606
30	2.5	-0.679099652	-0.679216952	-0.680631131	-0.682068874	1.120475085	-1.027993101
10	3.0	-0.968651372	-0.968801405	-0.971963934	-0.975297752	0.571204898	-1.256318997
15	3.0	-1.12088582	-1.120959487	-1.123310294	-1.125759402	0.775367233	-1.416161516
20	3.0	-1.253595337	-1.253636814	-1.255692697	-1.257639609	0.885171005	-1.587311193
25	3.0	-1.318148465	-1.31817783	-1.319875211	-1.321467554	1.004552348	-1.695249404
30	3.0	-1.418623433	-1.418645274	-1.420075349	-1.421550317	1.078376114	-1.767750756
10	3.5	-1.469996996	-1.470044241	-1.473295474	-1.476765652	0.498084427	-1.758358279
15	3.5	-1.704567255	-1.704586459	-1.706973385	-1.709456427	0.697060737	-2.000112106
20	3.5	-1.90558829	-1.905597602	-1.907646802	-1.909594538	0.803950797	-2.237769561
25	3.5	-2.014667221	-2.014673106	-2.016370421	-2.017977245	0.881409293	-2.390822479
30	3.5	-2.158043941	-2.158047941	-2.159478387	-2.160945857	0.946589852	-2.506153558
10	4.0	-1.968964826	-1.968979625	-1.97223094	-1.975674944	0.357064148	-2.259081674
15	4.0	-2.292777952	-2.292782938	-2.295174191	-2.297674551	0.483326728	-2.587796981
20	4.0	-2.557814459	-2.557816499	-2.559857699	-2.561797911	0.605365606	-2.889712212
25	4.0	-2.714077879	-2.714079049	-2.715786039	-2.71738636	0.694336028	-3.0896118
30	4.0	-2.897657588	-2.897658309	-2.899090954	-2.900602606	0.634224842	-3.24585066
10	5.0	-2.96693	-2.9669316	0	0	-0.23860659	0
15	5.0	-3.4699924	-3.4699926	0	0	-0.24144547	0
20	5.0	-3.8580172	-3.8580174	0	0	-0.10598845	0
25	5.0	-4.1113706	-4.1113706	0	0	-0.1981073	0
30	5.0	-4.375467	-4.375467	0	0	-0.2038237	0

==> data/results_beta_0.3_cov_4.txt <==
grid_size alpha seg_simple seg_optimal bayes_partial bayes_optimal route lb
10 1.0 0.539297257 0.533501538 0.533336644 0.531017643 0.642958879 0.004018896
15 1.0 0.7578403 0.754697695 0.754611914 0.754066695 0.842921121 0.342625488
20 1.0 0.778589377 0.773839741 0.773615106 0.772278231 0.960708552 0.020465575
25 1.0 0.981491201 0.979313524 0.979219935 0.978808032 1.087426457 0.517242229
30 1.0 0.98633655 0.982489954 0.982379929 0.981935022 1.148448404 0.338887944
10 2.0 0.073645705 0.061928321 0.060455436 0.054914046 0.63302903 -2.67246534
15 2.0 0.131539817 0.122799964 0.121534895 0.117249514 0.834773299 -2.455645937
20 2.0 0.098330298 0.091199884 0.0901005 0.086769014 0.95626921 -2.962699625
25 2.0 0.170427391 0.163883058 0.162962765 0.16020172 1.080041888 -4.95E+00
30 2.0 0.171436447 0.165609508 0.164804109 0.162422386 1.145282013 -3.032171063
10 3.0 -0.829996473 -0.832715815 -0.835369582 -0.844023956 0.576703403 -3.765260994
15 3.0 -1.007453639 -1.008412414 -1.01040261 -1.016562534 0.779354351 -3.717256632
20 3.0 -1.147891145 -1.148412899 -1.149915648 -1.154566876 0.888777599 -4.27E+00
25 3.0 -1.222826679 -1.223122011 -1.224331456 -1.227901763 1.007192439 -6.38E+00
30 3.0 -1.324515282 -1.324723476 -1.32575481 -1.328816944 1.080821767 -4.54E+00
10 4.0 -1.826246808 -1.826527163 -1.829203786 -1.837693678 0.378259232 -4.77E+00
15 4.0 -2.177788474 -2.177852949 -2.179904992 -2.186146425 0.504474356 -4.89E+00
20 4.0 -2.451295694 -2.45132155 -2.452827671 -2.457531438 0.622617553 -5.57E+00
25 4.0 -2.618381574 -2.618393424 -2.619606393 -2.623186472 0.711567272 -7.78E+00
30 4.0 -2.803269041 -2.803275971 -2.804313259 -2.807395502 0.660072252 -6.02E+00
10	5.0	-2.823617	-2.8236456	0	0	-0.1678432	0
15	5.0	-3.3549309	-3.3549352	0	0	-0.17297016	0
20	5.0	-3.7513745	-3.7513757	0	0	-0.054810867	0
25	5.0	-4.0156136	-4.015614	0	0	-0.14304325	0
30	5.0	-4.2810407	-4.2810407	0	0	-0.14984317	0

==> data/results_beta_0.3_cov_5.txt <==
grid_size alpha seg_simple seg_optimal bayes_partial bayes_optimal route lb
10	1.0	0.784877934	0.599238988	0.594758552	0.522187715	0.642958879	-0.006314305
15	1.0	1.017649308	0.816065995	0.813426156	0.764724544	0.842921121	0.333904061
20	1.0	1.310611585	0.916729809	0.909911957	0.761237528	0.960708552	0.012911301
25	1.0	1.356847178	1.05990277	1.05457127	0.975729049	1.087426457	0.517254332
30	1.0	1.57344614	1.116755173	1.112939574	0.992830706	1.148448404	0.330594556
10	2.0	0.612481864	0.378539832	0.334647874	-0.011503115	0.6410074	-4.53E+00
15	2.0	0.820374374	0.54036687	0.491450085	0.032273686	0.841384601	-3.056272719
20	2.0	0.945671602	0.627950173	0.564623437	0.002028535	0.960222069	-4.99E+00
25	2.0	1.126072934	0.755439734	0.685920944	0.060480148	1.087093915	-5.13E+00
30	2.0	1.208846437	0.811707017	0.740917127	0.05383626	1.148042986	-3.915838663
10	3.0	-0.184684634	-0.252373196	-0.365624131	-0.904331654	0.628407017	-5.58E+00
15	3.0	-0.196610062	-0.246141286	-0.384706618	-1.054513866	0.831194975	-4.29E+00
20	3.0	-0.23587014	-0.273312767	-0.442387305	-1.188332247	0.94799549	-6.31E+00
25	3.0	-0.191387406	-0.225117891	-0.433241155	-1.240499259	1.075096193	-6.56E+00
30	3.0	-0.219636423	-0.248705573	-0.445234966	-1.345012268	1.136751347	-5.43E+00
10	4.0	-1.176075147	-1.183737815	-1.323159578	-1.871800055	0.553652061	-6.60E+00
15	4.0	-1.364270675	-1.367894842	-1.525567065	-2.207071588	0.751134292	-5.46E+00
20	4.0	-1.534277164	-1.536279748	-1.720015982	-2.475655685	0.864577964	-7.61E+00
25	4.0	-1.585122759	-1.58655939	-1.811203258	-2.623488557	0.987893852	-7.96E+00
30	4.0	-1.696470895	-1.697484849	-1.908218769	-2.812526631	1.035336505	-6.91E+00
10	5.0	-2.173223	-2.174002	0	0	0.29472277	0
15	5.0	-2.5411053	-2.5413477	0	0	0.43270424	0
20	5.0	-2.8345413	-2.834642	0	0	0.55611247	0
25	5.0	-2.9825613	-2.9826193	0	0	0.61534876	0
30	5.0	-3.1741433	-3.1741772	0	0	0.60720307	0

==> data/results_beta_1.0_cov_3.txt <==
grid_size	alpha	seg_simple	seg_optimal	bayes_partial	bayes_optimal	route	lb
10	0.5	0.526231828	0.526087857	0.526087857	0.526003759	0.537819095	0.514783907
15	0.5	0.678367488	0.678274623	0.678274623	0.677968963	0.693726949	0.661829811
20	0.5	0.827845508	0.827801155	0.827801155	0.827768582	0.840106094	0.816850741
25	0.5	0.907850325	0.907779334	0.907779334	0.907731052	0.926085087	0.893372958
30	0.5	0.999740475	0.999691628	0.999688108	0.999549273	1.016406501	0.981504955
10	1.0	0.484448158	0.48420266	0.48407181	0.483340471	0.537819095	0.43929757
15	1.0	0.637188821	0.637011362	0.636969766	0.636542255	0.693726949	0.583382511
20	1.0	0.754872033	0.754629512	0.754541049	0.754208926	0.840106094	0.682755314
25	1.0	0.865904601	0.865736352	0.865698722	0.865543734	0.926085087	0.811219134
30	1.0	0.927377601	0.927002597	0.926952603	0.926782796	1.016406501	0.85397119
10	1.5	0.304109793	0.303318896	0.302750234	0.30131966	0.536300819	0.153984496
15	1.5	0.433847312	0.433119665	0.432452381	0.431368718	0.693726949	0.280866052
20	1.5	0.534967707	0.534252705	0.533730851	0.532705687	0.840106094	0.362554173
25	1.5	0.578283264	0.577293542	0.576666385	0.57568372	0.926085087	0.383943482
30	1.5	0.691082907	0.690276337	0.689713036	0.688858789	1.016406501	0.507273068
10	2.0	-0.024149908	-0.02500919	-0.027572063	-0.030902749	0.536300819	-0.237859297
15	2.0	-0.012403782	-0.013022808	-0.015410585	-0.01782758	0.693726949	-0.242139426
20	2.0	0.054951703	0.054412597	0.052077453	0.050067091	0.840106094	-0.181750016
25	2.0	-0.002941076	-0.003487085	-0.005739305	-0.007612677	0.926085087	-0.24457819
30	2.0	0.055923419	0.055472635	0.05342862	0.051749855	1.016406501	-0.20061816
10	2.5	-0.484425764	-0.48490042	-0.489207754	-0.493836855	0.536300819	-0.695643702
15	2.5	-0.582167403	-0.582394186	-0.586214819	-0.589641983	0.693726949	-0.815498224
20	2.5	-0.595068322	-0.595244942	-0.598639099	-0.601370705	0.840106094	-0.838995939
25	2.5	-0.674925752	-0.675089651	-0.678241757	-0.680511909	0.924016821	-0.926346341
30	2.5	-0.692739807	-0.692847704	-0.695523152	-0.697605296	1.016406501	-0.948773248
10	3.0	-0.994296418	-0.994446764	-0.999374025	-1.003682184	0.52689558	-1.204545758
15	3.0	-1.171373611	-1.171433351	-1.175534351	-1.179128496	0.691015591	-1.401020993
20	3.0	-1.257134456	-1.257172739	-1.260634742	-1.263413502	0.837136379	-1.496657934
25	3.0	-1.36890018	-1.368929844	-1.37201016	-1.374338504	0.921691625	-1.616991682
30	3.0	-1.433518986	-1.433539762	-1.43629601	-1.438502885	1.009475627	-1.689894817
10	3.5	-1.488186199	-1.488234917	-1.493226519	-1.497640419	0.50268018	-1.699819751
15	3.5	-1.74890802	-1.748924586	-1.753232211	-1.756835652	0.674502374	-1.981251166
20	3.5	-1.910443735	-1.910452693	-1.914021109	-1.916853633	0.82449434	-2.152113701
25	3.5	-2.070456628	-2.070462298	-2.07353711	-2.075822475	0.901109765	-2.31810181
30	3.5	-2.174300259	-2.174303827	-2.177008824	-2.179145094	0.993433409	-2.428293532
10	4.0	-1.983135609	-1.983151359	-1.988335561	-1.992854551	0.446763575	-2.194640015
15	4.0	-2.336653343	-2.336657614	-2.34095682	-2.344603707	0.615200094	-2.568886107
20	4.0	-2.564624808	-2.564626768	-2.568148925	-2.570949341	0.770171403	-2.804553495
25	4.0	-2.768416881	-2.768417977	-2.771477738	-2.773773697	0.832565259	-3.015699677
30	4.0	-2.912070578	-2.912071217	-2.914765345	-2.91694068	0.929411773	-3.166245365
10	5.0	-2.982006221	-2.982007846	0	0	-0.13571265	0
15	5.0	-3.514343637	-3.514343921	0	0	-0.052650351	0
20	5.0	-3.865399009	-3.865399168	0	0	-0.052321578	0
25	5.0	-4.166143291	-4.166143291	0	0	-0.078420598	0
30	5.0	-4.388535328	-4.388535328	0	0	-0.082102453	0

==> data/results_beta_1.0_cov_4.txt <==
grid_size alpha seg_simple seg_optimal bayes_partial bayes_optimal route lb
10 1.0 0.49797973 0.49495531 0.494944514 0.494195627 0.537819095 0.141853245
15 1.0 0.646845619 0.644954345 0.644938115 0.644489855 0.693726949 0.322449534
20 1.0 0.769107012 0.766305673 0.766273196 0.765883757 0.840106094 0.287322152
25 1.0 0.875156045 0.873405493 0.873394896 0.873226756 0.926085087 0.404162692
30 1.0 0.940989021 0.938058818 0.938047148 0.937801746 1.016406501 0.273457516
10 2.0 0.080456523 0.06880935 0.067855672 0.0630312 0.536542611 -2.163724634
15 2.0 0.089177394 0.080638643 0.07967812 0.075924013 0.693726949 -2.431515326
20 2.0 0.152383267 0.145301376 0.144500885 0.141688178 0.840106094 -2.188381681
25 2.0 0.091547519 0.086387988 0.08555557 0.082747826 0.926085087 -4.90E+00
30 2.0 0.148060157 0.143176709 0.142554329 0.140310334 1.016406501 -2.913153321
10 3.0 -0.839084888 -0.841389699 -0.843657172 -0.851135706 0.52887828 -3.765041838
15 3.0 -1.035278712 -1.036219348 -1.037914801 -1.043396004 0.691462672 -3.660101793
20 3.0 -1.134338969 -1.134851769 -1.136162182 -1.140527731 0.837541187 -4.19E+00
25 3.0 -1.25509632 -1.255410913 -1.25653449 -1.260005907 0.922091195 -6.31E+00
30 3.0 -1.32452733 -1.324747876 -1.325681957 -1.328642987 1.010032979 -4.44E+00
10 4.0 -1.822711451 -1.822955383 -1.825340564 -1.833467379 0.460140835 -4.76E+00
15 4.0 -2.19904065 -2.199105962 -2.200877983 -2.206600586 0.62379372 -4.83E+00
20 4.0 -2.4403972 -2.440422846 -2.441778869 -2.446203149 0.777709276 -5.50E+00
25 4.0 -2.653894527 -2.653906976 -2.655030498 -2.658535798 0.841666184 -7.71E+00
30 4.0 -2.802848757 -2.802855928 -2.803784949 -2.806706394 0.938064628 -5.92E+00
10	5.0	-2.820576161	-2.820600871	0	0	-0.053874738	0
15	5.0	-3.376702526	-3.376706807	0	0	0.021546101	0
20	5.0	-3.741164146	-3.741165534	0	0	0.024267973	0
25	5.0	-4.05163658	-4.05163702	0	0	-0.004154627	0
30	5.0	-4.279255579	-4.279255827	0	0	-0.006541284	0

==> data/results_beta_1.0_cov_5.txt <==
grid_size alpha seg_simple seg_optimal bayes_partial bayes_optimal route lb
10	1.0	0.561566331	0.511645944	0.511006176	0.485185665	0.537819095	0.13851474
15	1.0	0.736107269	0.671575374	0.670578249	0.641001186	0.693726949	0.318376186
20	1.0	1.002830564	0.815413409	0.813828619	0.768007213	0.840106094	0.282317796
25	1.0	1.049623821	0.907964519	0.907329977	0.866958623	0.926085087	0.404106862
30	1.0	1.281223642	0.997557971	0.99659432	0.930829011	1.016406501	0.258593013
10	2.0	0.458206891	0.288244999	0.255695157	-0.054974848	0.537377527	-2.298414359
15	2.0	0.623446539	0.417157459	0.374264122	-0.089337076	0.693726949	-3.002736319
20	2.0	0.805871604	0.563536496	0.511541885	-0.025164066	0.840106094	-2.299926987
25	2.0	0.857811404	0.618988189	0.55821748	-0.112009418	0.926085087	-4.972519757
30	2.0	0.97396113	0.715734466	0.655468546	-0.052015769	1.016406501	-3.834655023
10	3.0	-0.361748322	-0.398868719	-0.492434447	-1.015554805	0.535490584	-5.547877876
15	3.0	-0.434720795	-0.459348778	-0.570225764	-1.219246912	0.693347699	-4.23933337
20	3.0	-0.425918704	-0.445512536	-0.56739259	-1.308629988	0.839822078	-6.225497085
25	3.0	-0.453161451	-0.469268034	-0.60149057	-1.425259732	0.925623671	-6.335986655
30	3.0	-0.454221021	-0.467807102	-0.602909033	-1.49191094	1.016018871	-5.355511484
10	4.0	-1.347856906	-1.351814913	-1.457069509	-1.990346367	0.516796824	-6.546821605
15	4.0	-1.595762771	-1.597520166	-1.717646068	-2.37488632	0.678297625	-5.40978633
20	4.0	-1.729769172	-1.730764229	-1.860534288	-2.602972446	0.831055723	-7.529845839
25	4.0	-1.850755754	-1.851412305	-1.98794728	-2.815087675	0.914357016	-7.722394521
30	4.0	-1.930158664	-1.930619913	-2.070350142	-2.961033891	1.007723802	-6.832302396
10	5.0	-2.346759403	-2.347156794	0	0	0.35701286	0
15	5.0	-2.772639007	-2.772756167	0	0	0.521335512	0
20	5.0	-3.030254531	-3.030304403	0	0	0.663870211	0
25	5.0	-3.248368929	-3.248395266	0	0	0.73993047	0
30	5.0	-3.406744645	-3.406760024	0	0	0.822934743	0

==> data/revision/results_0.3_cov_6_1_1_1.txt <==
grid_size alpha seg_simple seg_optimal bayes_partial bayes_optimal route route_grow lb
10 1.0 0.6234694 0.57424676 0.5742267 0.5731772 0.6429589 0.6429589 0.5564548
15 1.0 0.8246045 0.7867954 0.786784 0.7866914 0.84292114 0.84149534 0.7703013
20 1.0 0.9138168 0.8477008 0.8476666 0.8473247 0.96070856 0.9599271 0.81882286
25 1.0 1.0543487 1.0180721 1.0180535 1.0179878 1.0874264 1.0874264 0.9917498
30 1.0 1.1074312 1.0465695 1.0465491 1.0465181 1.1484485 1.1470214 1.024049
10 2.0 0.3219142 0.24015066 0.23995893 0.23945215 0.6371997 0.62507087 0.1726131
15 2.0 0.40717083 0.32659546 0.32645693 0.32613578 0.8380134 0.82502013 0.22415985
20 2.0 0.40099198 0.33191442 0.33177277 0.3316324 0.958211 0.9470114 0.20041777
25 2.0 0.48743504 0.41615862 0.41604465 0.41590312 1.0833788 1.0754683 0.23282824
30 2.0 0.4879989 0.4239591 0.4238616 0.42376906 1.1462415 1.1301792 0.25527498
10 3.0 -0.5216244 -0.5409918 -0.54130024 -0.5416097 0.6007826 0.5611814 -0.6646901
15 3.0 -0.6722762 -0.68168205 -0.68191653 -0.6821365 0.8015189 0.7498681 -0.8156645
20 3.0 -0.80579627 -0.811259 -0.8114665 -0.8116438 0.91202575 0.86099637 -0.9819064
25 3.0 -0.87141854 -0.8750013 -0.87517333 -0.87531304 1.0318308 1.0009725 -1.08745
30 3.0 -0.9722712 -0.9748236 -0.97496927 -0.9751044 1.0986434 1.0431372 -1.1602263
10 4.0 -1.51314 -1.5151675 -1.5154998 -1.5158086 0.4501055 0.43130285 -1.647047
15 4.0 -1.8401145 -1.840758 -1.8410027 -1.8412273 0.6001838 0.57828164 -1.9768776
20 4.0 -2.107714 -2.1079867 -2.1081965 -2.1083667 0.713035 0.7109896 -2.2787468
25 4.0 -2.2660074 -2.2661521 -2.266327 -2.2664435 0.8047661 0.85460186 -2.478314
30 4.0 -2.4503 -2.450385 -2.450528 -2.4505894 0.7928618 0.855145 -2.6357977

==> data/revision/results_1.0_cov_6_1_1_1.txt <==
grid_size alpha seg_simple seg_optimal bayes_partial bayes_optimal route route_grow lb
10 1.0 0.5358126 0.5111771 0.51116836 0.51087636 0.5378191 0.5378191 0.50458753
15 1.0 0.6873679 0.6635001 0.663497 0.6632446 0.69372696 0.69372696 0.65442
20 1.0 0.83369017 0.79607266 0.79606676 0.7959154 0.84010607 0.84010607 0.7840596
25 1.0 0.92151946 0.8945689 0.8945663 0.89454895 0.9260851 0.9260851 0.88562423
30 1.0 1.0141617 0.97115237 0.97114897 0.97113055 1.0164065 1.0164065 0.9598851
10 2.0 0.32277843 0.2329166 0.23275518 0.23217584 0.53704643 0.5332065 0.18410747
15 2.0 0.3657629 0.28580078 0.2856397 0.2853874 0.69372696 0.691938 0.22577235
20 2.0 0.44671583 0.37355548 0.3733912 0.37321872 0.84010607 0.8399089 0.3086427
25 2.0 0.4063336 0.34693435 0.3467663 0.34660816 0.9260851 0.9256355 0.27723384
30 2.0 0.46527505 0.40835875 0.40820783 0.40805003 1.0164065 1.0163221 0.3279763
10 3.0 -0.5316054 -0.54974395 -0.55019027 -0.55056083 0.5322579 0.5060114 -0.61828166
15 3.0 -0.70813143 -0.7174254 -0.717812 -0.7181299 0.6923358 0.66423035 -0.8032836
20 3.0 -0.79701734 -0.8026184 -0.80295146 -0.80321044 0.8385803 0.82758176 -0.8948561
25 3.0 -0.9112009 -0.9149074 -0.9152077 -0.9154047 0.9238299 0.9108862 -1.0128423
30 3.0 -0.9769708 -0.97972244 -0.9799923 -0.980225 1.0128468 0.99503493 -1.0850012
10 4.0 -1.5113939 -1.5133649 -1.5138754 -1.5142679 0.49147904 0.4254046 -1.5868527
15 4.0 -1.8689878 -1.8696505 -1.8700756 -1.8703887 0.6520561 0.57765883 -1.9609376
20 4.0 -2.1017005 -2.1019838 -2.102334 -2.1025698 0.8036367 0.7007281 -2.1968653
25 4.0 -2.3090906 -2.309238 -2.3095443 -2.309703 0.8758942 0.775116 -2.407854
30 4.0 -2.454446 -2.4545367 -2.4548068 -2.454928 0.9706063 0.8604697 -2.558808

==> data/revision/results_1.0_cov_6_1_3_1.txt <==
grid_size alpha seg_simple seg_optimal bayes_partial bayes_optimal route route_grow lb
10 1.0 0.5216373 0.5066967 0.5066847 0.50634116 0.5378191 0.5378191 0.49750078
15 1.0 0.67344713 0.658849 0.6588439 0.65856564 0.69372696 0.69372696 0.64629215
20 1.0 0.812531 0.7890384 0.7890286 0.7888558 0.84010607 0.84010607 0.77227503
25 1.0 0.90626097 0.8896078 0.8896034 0.88957375 0.9260851 0.9260851 0.87712735
30 1.0 0.99104995 0.9637591 0.9637532 0.9637216 1.0164065 1.0164065 0.94787586
10 2.0 0.24840802 0.18963635 0.18938494 0.18860707 0.5369209 0.53250515 0.12735502
15 2.0 0.2864648 0.23385002 0.23359382 0.23319642 0.69372696 0.6916721 0.15925634
20 2.0 0.36543277 0.31711116 0.31684476 0.31655028 0.84010607 0.8398811 0.23712038
25 2.0 0.32295534 0.2835905 0.2833174 0.28304648 0.9260851 0.9255746 0.1988306
30 2.0 0.38193598 0.34430757 0.34406358 0.34380573 1.0164065 1.0163096 0.24770512
10 3.0 -0.62135184 -0.6329816 -0.63364667 -0.6342543 0.53138006 0.50179607 -0.7112769
15 3.0 -0.79837346 -0.8042979 -0.80486524 -0.8053893 0.6921124 0.6599596 -0.9001794
20 3.0 -0.8869245 -0.8905021 -0.89099944 -0.89142334 0.83833677 0.8256511 -0.9932006
25 3.0 -1.0007588 -1.0031253 -1.0035752 -1.0039124 0.923472 0.90866655 -1.1118538
30 3.0 -1.066236 -1.067991 -1.0683955 -1.0687568 1.0122794 0.99183685 -1.18445
10 4.0 -1.6022778 -1.6035286 -1.6042644 -1.6049081 0.4841696 0.4161018 -1.6854844
15 4.0 -1.9597253 -1.960145 -1.9607574 -1.961277 0.6457946 0.5685034 -2.0605602
20 4.0 -2.1919413 -2.1921213 -2.1926377 -2.193047 0.79808044 0.6886768 -2.2968183
25 4.0 -2.3988533 -2.398947 -2.399403 -2.3997521 0.8684406 0.7627103 -2.507872
30 4.0 -2.543853 -2.5439107 -2.5443137 -2.5446227 0.9636219 0.8475089 -2.6589592

==> data/revision/results_1.0_cov_6_3_1_1.txt <==
grid_size alpha seg_simple seg_optimal bayes_partial bayes_optimal route route_grow lb
10 1.0 0.5821661 0.52005476 0.52003443 0.51973283 0.5378191 0.5378191 0.5147758
15 1.0 0.73475033 0.67327875 0.6732709 0.67301357 0.69372696 0.69372696 0.6661484
20 1.0 0.90438515 0.81086314 0.81084883 0.8106742 0.84010607 0.84010607 0.8009827
25 1.0 0.9738788 0.905064 0.9050576 0.90500593 0.9260851 0.9260851 0.89781857
30 1.0 1.0928574 0.9868926 0.98688483 0.98683137 1.0164065 1.0164065 0.9770524
10 2.0 0.51554585 0.32406434 0.32366008 0.32263225 0.5373136 0.5348401 0.2735351
15 2.0 0.57092327 0.40001953 0.39959955 0.39888865 0.69372696 0.6925323 0.3334181
20 2.0 0.65831625 0.5008611 0.50042814 0.49987197 0.84010607 0.8399735 0.42581844
25 2.0 0.6251053 0.49519756 0.4947434 0.49422768 0.9260851 0.92577815 0.4083688
30 2.0 0.6843197 0.5600462 0.55963135 0.5591659 1.0164065 1.0163494 0.46302107
10 3.0 -0.30991328 -0.35177568 -0.35315445 -0.3544541 0.53420836 0.5160963 -0.45342475
15 3.0 -0.48358035 -0.5053168 -0.5065578 -0.50763047 0.692825 0.67407405 -0.62993056
20 3.0 -0.56996846 -0.5831981 -0.58428067 -0.5851245 0.8391185 0.83195066 -0.7183281
25 3.0 -0.6825755 -0.69134796 -0.6923296 -0.6930216 0.9246255 0.91602486 -0.8347218
30 3.0 -0.7475852 -0.7540959 -0.75498116 -0.75566584 1.0141085 1.0023731 -0.906012
10 4.0 -1.2879802 -1.2926803 -1.2943788 -1.2957507 0.5075487 0.45126033 -1.4081373
15 4.0 -1.6435289 -1.6451094 -1.6465346 -1.647631 0.6661983 0.60340214 -1.7808062
20 4.0 -1.8741997 -1.8748772 -1.8760519 -1.8768847 0.8162658 0.7340627 -2.0163424
25 4.0 -2.0800786 -2.0804317 -2.081457 -2.0821116 0.89286053 0.809921 -2.2272205
30 4.0 -2.2247193 -2.2249358 -2.2258363 -2.2264535 0.9863327 0.8967301 -2.3780727

==> data/revision/results_3.0_cov_6_1_1_1.txt <==
grid_size alpha seg_simple seg_optimal bayes_partial bayes_optimal route route_grow lb
10 1.0 0.41319445 0.3784294 0.37842584 0.37784737 0.4191293 0.4189479 0.36951452
15 1.0 0.5420884 0.5068537 0.50684893 0.5068037 0.55690527 0.55690527 0.49323282
20 1.0 0.70162886 0.67159224 0.67158896 0.67156386 0.7088456 0.7088154 0.66130996
25 1.0 0.7859721 0.7508833 0.7508795 0.75063384 0.7941394 0.7941394 0.7409153
30 1.0 0.84441304 0.80506015 0.80505455 0.80496645 0.85369825 0.85369825 0.79226756
10 2.0 0.17244892 0.09673611 0.096587375 0.095907174 0.41648737 0.4097467 0.040679067
15 2.0 0.19615924 0.1250319 0.1248348 0.12449937 0.5555806 0.550375 0.05399919
20 2.0 0.2975902 0.22207043 0.22188762 0.22169657 0.7084259 0.70222414 0.12283582
25 2.0 0.31062075 0.2540347 0.25386953 0.2537104 0.7941394 0.7936983 0.15711121
30 2.0 0.2756988 0.2166611 0.21648428 0.21628769 0.85369825 0.85255575 0.10740536
10 3.0 -0.6146881 -0.64244777 -0.642881 -0.6434669 0.40856194 0.3695798 -0.7525483
15 3.0 -0.789924 -0.81450224 -0.8149144 -0.8152316 0.55076563 0.51614875 -0.9629429
20 3.0 -0.76737803 -0.7892054 -0.7896501 -0.7898989 0.7044895 0.6685339 -1.015589
25 3.0 -0.76480347 -0.7945777 -0.7949828 -0.7952325 0.78972787 0.75479 -1.0880456
30 3.0 -1.0452125 -1.0592356 -1.0595963 -1.0598342 0.85005605 0.8160327 -1.2841674
10 4.0 -1.5602198 -1.5650822 -1.5656841 -1.5661242 0.3467279 0.25763988 -1.7105817
15 4.0 -1.9223866 -1.9267184 -1.9273281 -1.9276527 0.47024894 0.38873407 -2.1219897
20 4.0 -2.035025 -2.036735 -2.0373213 -2.0375848 0.6339218 0.5500139 -2.3067355
25 4.0 -2.0988674 -2.1025598 -2.1032465 -2.1034636 0.69981945 0.6334164 -2.4758556
30 4.0 -2.5206475 -2.5212648 -2.5216978 -2.5219326 0.74684405 0.670793 -2.7641234

==> grid4.tikz <==
\begin{tikzpicture}
\draw[step=1cm,gray,very thin] (0,0) grid (10,10);
\draw node [right, blue, above] at (9.0,5.0) {\LARGE $p^\beta$};
\draw node [right, blue, above] at (1.0,5.0) {\LARGE $p^\beta$};
\draw node [right, blue, above] at (5.0,4.9) {\LARGE inner area $\mathcal{I}_p$};
\draw node [right, blue, above] at (8.0,0.2) {\LARGE outskirts $\mathcal{O}_p$};
\draw node [right, blue, rotate=90, above] at (5.5,9.0) {\LARGE $p^\beta$};
\draw node [right, blue, rotate=90, above] at (5.5,1.0) {\LARGE $p^\beta$};
\draw[very thick, dashed, blue] (2,2) -- (8,2);
\draw[very thick, dashed, blue] (8,2) -- (8,8);
\draw[very thick, dashed, blue] (8,8) -- (2,8);
\draw[very thick, dashed, blue] (2,8) -- (2,2);

\draw[very thick, dotted, ->, blue] (0,5.4) -- (0.5,5.4);
\draw[very thick, dotted, ->, blue] (2,5.4) -- (1.5,5.4);


\draw[very thick, dotted, ->, blue] (8,5.4) -- (8.5,5.4);
\draw[very thick, dotted, ->, blue] (10,5.4) -- (9.5,5.4);

\draw[very thick, dotted, ->, blue] (5.1,8) -- (5.1,8.5);
\draw[very thick, dotted, ->, blue] (5.1,10) -- (5.1,9.5);

\draw[very thick, dotted, ->, blue] (5.1,0) -- (5.1,0.5);
\draw[very thick, dotted, ->, blue] (5.1,2) -- (5.1,1.5);


\end{tikzpicture}
